Iterative-Bayesian unfolding of isotopic cosmic-ray fluxes measured by AMS-02

The measurement of the isotopic composition of cosmic rays (CRs) provides essential insights the understanding of the origin and propagation of these particles, namely the CR source spectra, the propagation processes and the galactic halo size. The Alpha Magnetic Spectrometer (AMS-02), a CR detector operating aboard the International Space Station since May 2011, has the capability of performing these measurements due to its precise determination of the velocity provided by its Time of Flight (TOF) and Ring Imaging Cherenkov (RICH) detector. The correct interpretation of the data requires the measurements to be deconvoluted from the instrumental effects. The unique design of AMS-02, with more than one subdetector being used to measure the same flux, requires a novel approach to unfold the measured fluxes. In this work, we describe an iterative-Bayesian unfolding method applied in the context of isotopic flux measurements in AMS-02. The accuracy of the method is assessed using a simulated flux based on previous measurements and a full detector response function. We introduce a non-parametric regularization method for the detector response functions, as well as a single, smooth prior flux covering the full range of measurements from both detectors, TOF and RICH. In addition, the estimation of the errors and a discussion about the performance of the method are also shown, demonstrating that the method is fast and reliable, allowing for the recovery of the true fluxes in the full energy range.

==> NIM_A_authors.txt <==
E. F. Bueno: Conceptualization, Methodology, Software, Data Curation, Formal analysis, Visualization, Writing - Original draft preparation.
F. Barao: Conceptualization, Methodology, Software, Writing - Review & Editing.
M. Vecchi: Writing - Review & Editing,  Funding acquisition, Visualization, Supervision.


Acknowledgments:

Portuguese FCT grant CERN/FIS-PAR/0007/2021 

